DCP and VarDis: An Ad-Hoc Protocol Stack for Dynamic Swarms and Formations of Drones -- Extended Version

Recently, swarms or formations of drones have received increased interest both in the literature and in applications. To dynamically adapt to their operating environment, swarm members need to communicate wirelessly for control and coordination tasks. One fundamental communication pattern required for basic safety purposes, such as collision avoidance, is beaconing, where drones frequently transmit information about their position, speed, heading, and other operational data to a local neighbourhood, using a local broadcast service. In this paper, we propose and analyse a protocol stack which allows to use the recurring-beaconing primitive for additional purposes. In particular, we propose the VarDis (Variable Dissemination) protocol, which creates the abstraction of variables to which all members of a drone swarm have (read) access, and which can naturally be used for centralized control of a swarm, amongst other applications. We describe the involved protocols and provide a mainly simulation-based performance analysis of VarDis.

==> experiment1.tikz <==
\begin{tikzpicture}
    \foreach \j in {0, ..., 0} {
        \foreach \i in {0, ..., 4} {
            \draw[black](\i, \j) circle (0.25cm);

        }

        \foreach \i in {0, ..., 3} {
            \draw[black](\i+0.25,\j) -- (\i+0.75, \j);
            \dimline[label style={above=0.125ex}, extension start
            length=0.25cm, extension end length=0.25cm]{(\i, \j+0.5)}{(\i+1,
            \j+0.5)}{\small{$L_P$}};
        }
    }


\fill[black](4, 0) circle (0.25cm);
\fill[black](0, 0) circle (0.125cm);
\end{tikzpicture}


==> experiment2.tikz <==
\begin{tikzpicture}
    \foreach \j in {0, ..., 0} {
        \foreach \i in {0, 1, 2, 4, 5} {
            \draw[black](\i, \j) circle (0.25cm);
        }

        \foreach \i in {0, 1, 4, 5} {
            \draw[black](\i+0.25,\j) -- (\i+0.75, \j);
            \dimline[label style={above=0.125ex}, extension start
            length=0.25cm, extension end length=0.25cm]{(\i, \j+0.5)}{(\i+1,
            \j+0.5)}{\small{$\frac{D}{K - 1}$}};
        }
    }

    \draw[black](2+0.25, 0) -- (2 + 0.5, 0);
    \draw[black](3+0.5, 0) -- (3.75, 0);
    \node at (3, 0) {$\ldots$};

    \fill[black](6, 0) circle (0.25cm);
    \fill[black](0, 0) circle (0.125cm);

    \dimline[label style={below=0.125ex}, extension start length=-0.25cm,
    extension end length=-0.25cm]{(0, -0.5)}{(6, -0.5)}{\small{$D$}};

\end{tikzpicture}


==> ninebynine.tikz <==
\begin{tikzpicture}
    \foreach \j in {0, ..., 8} {
        \foreach \i in {0, ..., 8} {
            \draw[black](\i, \j) circle (0.25cm);
        }

        \foreach \i in {0, ..., 7} {
            \draw[black](\i+0.25,\j) -- (\i+0.75, \j);
            \draw[black](\j, \i+0.25) -- (\j, \i+0.75);
        }
    }

    % Measurement node
    %\fill[black] (4, 4) circle (0.25cm);
    \fill[black] (0, 8) circle (0.25cm);

    % Source node
    \fill[black] (8, 0) circle (0.125cm);
\end{tikzpicture}
